Shrinkage under Random Projections, and Cubic Formula Lower Bounds for $\mathsf{AC}^0$

$\newcommand{\ACz}{\mathbf{AC}^0}$ H\r{a}stad showed that any De Morgan formula (composed of AND, OR and NOT gates) shrinks by a factor of $\tilde{O}(p^{2})$ under a random restriction that leaves each variable alive independently with probability $p$ [SICOMP, 1998]. Using this result, he gave an $\widetilde{\Omega}(n^{3})$ formula size lower bound for the Andreev function, which, up to lower order improvements, remains the state-of-the-art lower bound for any explicit function. In this paper, we extend the shrinkage result of H\r{a}stad to hold under a far wider family of random restrictions and their generalization -- random projections. Based on our shrinkage results, we obtain an $\widetilde{\Omega}(n^{3})$ formula size lower bound for an explicit function computable in $\ACz$. This improves upon the best known formula size lower bounds for $\ACz$, that were only quadratic prior to our work. In addition, we prove that the KRW conjecture [Karchmer et al., Computational Complexity 5(3/4), 1995] holds for inner functions for which the unweighted quantum adversary bound is tight. In particular, this holds for inner functions with a tight Khrapchenko bound. Our random projections are tailor-made to the function's structure so that the function maintains structure even under projection -- using such projections is necessary, as standard random restrictions simplify $\ACz$ circuits. In contrast, we show that any De Morgan formula shrinks by a quadratic factor under our random projections, allowing us to prove the cubic lower bound. Our proof techniques build on H\r{a}stad's proof for the simpler case of balanced formulas. This allows for a significantly simpler proof at the cost of slightly worse parameters. As such, when specialized to the case of $p$-random restrictions, our proof can be used as an exposition of H\r{a}stad's result.

==> release-R9.01.txt <==

This is release R9.01 of the ToCTeX package.

Release R9.01: date: 09/14/2022

Changes compared to Release R9.0
updated tocspecial.txt
   added approxrandomCA, approxrandomCB, approxrandomCC (2020, 2021, 2023)
------------------------------------
Changes compared to Release R8.01

updated daj.cls to v1.04
- calls tocbase with option "times" to request times roman

updated tocbase.cls to v4.6
- implements new font switching system via options
  - default font remains Palatino
  - Times available (via newtxfonts) with "times" option
------------------------------------
Release R8.01: date: 04/24/2022

Only changes compared to Release R8.0 (02/22/2022)

updated toc-template.tex
- removed a carriage return that prevented compilation.
------------------------------------
Release R8.0: date: 02/02/2022

Only changes compared to Release R7.97 (12/27/2020)

updated tocbase
- adopoted a completely new font system (newpxtext & newpxmath).
------------------------------------
Release R7.97: date: 12/27/2020

Only changes compared to Release R7.96 (12/04/2020)

updated tocbase:
- reinstated "Abstract."
- removed use of some hyperxmp tags that require a recent version of hyperxmp.
------------------------------------
Release R7.96: date: 12/04/2020

Only changes compared to Release R7.95 (10/07/2020)

updated tocbase:
migration from lastpage to totpages to maintain compatibility with hyperxmp.
------------------------------------
Release R7.95: date: 10/07/2020

Only change: eprint.sty got "ecccprimary" style added
------------------------------------
Release R7.94: date: 09/04/2020

Only changes compared to Release R7.93 (09/01/2020)

updated tocbase.cls
    Abstract:     -->   Abstract.
updated toc-template.tex
    deleted much-misunderstood instruction to
      "update the next four items when revising"
    asks \titlefootnote URL to use DOI if available
------------------------------------
Release R7.93: date: 09/01/2020

Only changes compared to Release R7.92 (08/13/2020)

updated tocspecial.tex:
changes the command \boolean to \aboolean to avoid a clash with ifthen. (acr) 
------------------------------------
Release R7.92: date: 08/13/2020

Only changes compared to Release R7.91 (10/05/2019)

updated toc-instructions.tex   (Laci)
updated toc.cls   to support "research exposition" (Laci)
-------------------------------------
Release R7.91: date: 10/05/2019

Only changes compared to Release R7.9 (9/1/2019):

   Bug in last line of toc.cls and tocforeward.cls fixed:
   added {} at the end of those lines

   tocspecial.tex : added CCC spec issues up to CCC2023
-----------------------
This release includes:

- eprint.sty, 2.13
- toc.cls, 3.341
- tocbase.cls, 4.6	<<<< updated from 4.44
- tocforeword.cls 0.971
- toclibrary.cls, 2.41
- tocplain.bst, 0.31
- tocspecial 0.21
- cjtcs.cls, 1.11
- daj.cls, 1.03
- aic.cls 1.0, 

- cjtcs template file
- daj template file v. 33
- toc template file v. 0.3
- toc instructions file


Changes over R7.8:

- Update to tocspecial 0.2
  * New CCC banners.
  * Clean up.

